The C/N ratio from FUV spectroscopy as a constraint upon the past evolution of HS0218+3229

Some white dwarfs accreting from non-degenerate companions show anomalous carbon and nitrogen abundances in the photospheres of their stellar components which have been postulated to be descendants of supersoft X-ray binaries. Therefore the carbon-to-nitrogen ratio can provide constraints upon their past evolution. We fit far ultraviolet spectroscopy of the cataclysmic variable HS0218+3229 taken with the Cosmic Origins Spectrograph using Markov Chain Monte Carlo. While some parameters depend upon the amount of reddening, the carbon-to-nitrogen ratio is about one tenth of the Solar value ($log C/N=-0.53^{+0.13}_{-0.14}$ and $-0.58^{+0.16}_{-0.15}$ for almost no reddening and E(B-V)=0.065, respectively, which are consistent within the uncertainties). We also provide estimates of the silicon and aluminum abundances, and upper limits for iron and oxygen. Using the measured parameters of HS0218+3229 we reconstruct its past using evolutionary simulations with MESA. We implemented Gaussian process fits to the MESA grid in order to determiner the most likely initial binary configuration of HS0218+3229. We found that an initial mass of the donor of $M_{\rm donor;i}=0.90-0.98,\mathrm{M}_{\odot}$ and an initial orbital period of $P_{\rm orb;i}=2.88$ days ($P_{\rm orb;i}=3.12-3.16$ days) for an assumed white dwarf mass of $M_{\mathrm{WD}}=0.83\,\mathrm{M}_{\odot}$ ($M_{\mathrm{WD}}=0.60\,\mathrm{M}_{\odot}$) are needed to replicate the measured parameters. These configurations imply that the system did not go through a phase of quasi-steady hydrogen-burning on the white dwarf's surface. However, it could have experienced a phase of thermal timescale mass transfer in the past if the initial mass ratio was $\geq1.5$. We predict that HS0218+3229 will evolve into a CV with a period below the $\simeq80$\,min period minimum for normal CVs, displaying helium and hydrogen in its spectrum.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
